A Tutorial on Quantum Master Equations: Tips and tricks for quantum optics, quantum computing and beyond

Quantum master equations are an invaluable tool to model the dynamics of a plethora of microscopic systems, ranging from quantum optics and quantum information processing, to energy and charge transport, electronic and nuclear spin resonance, photochemistry, and more. This tutorial offers a concise and pedagogical introduction to quantum master equations, accessible to a broad, cross-disciplinary audience. The reader is guided through the basics of quantum dynamics with hands-on examples that build up in complexity. The tutorial covers essential methods like the Lindblad master equation, Redfield relaxation, and Floquet theory, as well as techniques like Suzuki-Trotter expansion and numerical approaches for sparse solvers. These methods are illustrated with code snippets implemented in python and other languages, which can be used as a starting point for generalisation and more sophisticated implementations.

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/mathematica/mcwf.txt <==
sz = {{1, 0}, {0, -1}}; (* sigma z *)
sx = {{0, 1}, {1, 0}};     (* sigma x *)
psi0 = Normalize[{1, 1}];   (* some initial state *)
H0 = sz; (* the Hamiltonian *)
Ls = {0.5 sz, 0.2 sx}; (* the Lindblad operators *)
Heff = H0 - 
   I Sum[ConjugateTranspose[Ls[[k]]] . Ls[[k]], {k, Length[Ls]}]/
     2; (* Effective Hamiltonian *)
dt = 0.05 ; (* time step *)
m = 200; (* total number of steps *)
tf = dt*m; (* final time *)
times = Table[k*dt, {k, m + 2}]; (* time set *)
additive = Table[0, {k, m + 2}]; (* array for the solution *)
mean = additive; (* array for the average trajectory *)
count = 1; (* initial count *)
sample = 1000; (* total amount of Monte Carlo trajectories *)
Dynamic[ProgressIndicator[N[count/sample]]] (* Dynamic progress bar *)
Dynamic[ListPlot[Table[{times[[k]], mean[[k]]}, {k, Length[times]}], 
  Joined -> True,
  Frame -> True, PlotStyle -> {Red}, 
  PlotRange -> {{0, tf}, {-1, 1}}]] (* Dynamic plot *)
While[count <= sample,
  t = 0; (* initialise time *)
  waves = {psi0}; (* initialise state *)
  While[t <= tf,
   (* generate a number between 0 and 1 *)
   u = RandomVariate[UniformDistribution[{0, 1}]];
   (*array of jump probabilties *)
   dps = 
    Table[dt Conjugate[
        waves[[-1]]] . (ConjugateTranspose[Ls[[i]]] . Ls[[i]]) . 
       waves[[-1]], {i, Length[Ls]}];
   (* sum of the probabilities *)
   dp = Sum[dps[[i]], {i, Length[dps]}];
   If[dp < u,
    (*  new state if no jump *)
    temp = (IdentityMatrix[Length[psi0]] - 
         I ConjugateTranspose[Heff] dt) . waves[[-1]];,
    (* new random number *)
    u = RandomVariate[UniformDistribution[{0, 1}]];
    (* cumulative of the probabilities *)
    cumulative = Table[Sum[dps[[k]], {k, i}], {i, Length[dps]}]/dp;
    k = 1; (* search for the index associated to jump *)
    While[u > cumulative[[k]], k++;];
    temp = Ls[[k]] . waves[[-1]] ; (* new state if jump occurs *)
    ];
   AppendTo[waves, temp // Normalize]; (* 
   Append the new state vector *)
   t += dt; (* propagate the time *)
   ];
  (* evaluate some observable *)
  additive += 
   Table[ConjugateTranspose[waves[[k]]] . sx . waves[[k]], {k, 
     Length[waves]}]; 
  mean = additive/count; (* keep track of the mean *)
  count++;
  ];

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/dynamics_finite_diff.txt <==
[t_ode, vec_rho] = ode45(@(t_ode, vec_rho) odefun(t_ode,...
    vec_rho, H_s, L, Gamma, hbar), t, vec_rho_0);

% Define the following function as a new file
function vec_rho_dot = odefun(t_ode, vec_rho, H_s, L, Gamma, hbar)
rho = reshape(vec_rho, 2, 2);                       % Reshaping to matrix form
rho_dot = (-1i/hbar)*(H_s*rho - rho*H_s) +...
    Gamma*(L*rho*L' - (1/2)*(L'*L*rho + rho*L'*L)); % Master equation
vec_rho_dot = reshape(rho_dot, 4, 1);               % Reshaping to vector form
end

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/dynamics_non_norm_svd.txt <==
R = [R_mat vec_rho_0];          % Concatenating R_mat and vec_rho_0
R = rref(R);                    % Converting R to reduced row echcelon form

vec_rho_t2 = zeros(length(vec_rho_0), length(t)); 	
for k=1:(d^2)
    b(k) = R(k,5);              % kth coefficient                    
    vec_rho_t2(:,:) = vec_rho_t2(:,:) + b(k)*R_mat(:,k)*exp(D(k,k)*t);
end

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/dynamics_norm_svd.txt <==
hbar = 1;   d=2;   Omega = 0.05;   Gamma = Omega/5;
t = linspace(0, 200, 50); 

% Building the superoperator
H_s = [0 hbar*Omega; hbar*Omega 0];
L = [0 1; 1 0];
I = eye(2);
P = (-1i/hbar)*(kron(I, H_s) - kron(H_s.', I)) ...
    + Gamma*(kron(conj(L), L) - (1/2)*(kron((L'*L).',I) + kron(I, L'*L)));

% Finding matrices containing right and left eigenvectors:
% D is a diagonal matrix of eigenvalues
% Columns of R_mat and L_mat correspond to left and right eigenvectors s.t.
% P*R_mat = R_mat*D and L_mat'*P = D*L_mat' (where ' denotes conjugate transpose)
[R_mat, D, L_mat] = eig(P);

vec_rho_0 = [0 0 0 1]';                              % Initial rho vector
vec_rho_t = zeros(length(vec_rho_0), length(t));    % Initializing solution

for k=1:(d^2)
    % Obtaining normalized eigenvectors and coefficients
    norm_fac = sqrt(L_mat(:,k)'*R_mat(:,k));
    L_k_dag_norm = L_mat(:,k)'/norm_fac;
    R_k_norm = R_mat(:,k)/norm_fac;
    a(k) = L_k_dag_norm*vec_rho_0;                  
    
    % Summing the kth solution 
    vec_rho_t(:,:) = vec_rho_t(:,:) + a(k)*R_k_norm*exp(D(k,k)*t);
end

% Real part plotted, ignoring small imaginary errors of numerical eigensolutions
plot(t, real(vec_rho_t(4,:)), 'ro'); hold on

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/floquet_plot.txt <==
%Hamiltonian here is H = H0 + Hint*cos(omega*t)
%where H0=0.5*Delta*sigma_z + epsilon*sigma_x
%and Hint=0.5*Vstr*sigma_z;

%Define the absorption as the probability of measuring in the state measvec
measvec=[1,0];

%Example values of the Hamiltonian parameters
epsilon=0.2;
%Range of delta to consider
Delta_range=-6:0.02:6;
%Drive frequency
omega=1.5;

%number of photon manifolds (should be odd)
nph=13;

%number of different drive strengths to consider
Vstr_range = [0.05, 0.2, 1];

%Preallocate storage vectors for the absorption spectra and the
%eigenspectrum
Absorp_av=zeros(length(Delta_range),length(Vstr_range));
spec=zeros(2,length(Delta_range));

for vc = 1:length(Vstr_range)
    Vstr = Vstr_range(vc);

    for jc=1:length(Delta_range)
        delta=Delta_range(jc);

        H0=[delta/2,epsilon;epsilon,-delta/2];
        [evecs,evs]=eigs(real(H0));

        spec(:,jc)=diag(evs);
        Hint=[1,0;0,-1]/2;

        Absorp_av(jc,vc) = floquet_wave_vector_function(H0,Vstr*Hint,omega,nph,measvec);
    end

end

%figure;
subplot(2,1,1);
hp = plot(Delta_range,spec,'linewidth',1);
xlabel('detuning (\delta)');
ylabel('Energy');
hold on
plot(-3*[omega omega],[-4 4],'k--');
plot(-2*[omega omega],[-4 4],'k--');
plot(-1*[omega omega],[-4 4],'k--');
plot(1*[omega omega],[-4 4],'k--');
plot(2*[omega omega],[-4 4],'k--');
plot(3*[omega omega],[-4 4],'k--');
hold off

subplot(2,1,2);
plot(Delta_range,Absorp_av,'linewidth',1);
ylabel('Absorption probability');
xlabel('detuning (\delta)');
legend('Vstr = 0.05', 'Vstr = 0.20', 'Vstr = 1.00','location','northwest');



==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/floquet_rates.txt <==
function overlapprob = floquet_wave_vector_function(H0,Hint,omega,nph,measvec)

%H0 time independent Hamiltonian
%Hint interaction part of the Hamiltonian
%omega drive frequency
%nph number of photons (should be odd)
%measvec compute overlap of state with this vector
%H = H + Hint*cos(omega*t)

%Preallocate storage vectors for the absorption spectra and the
%eigenspectrum
overlapprob=0;

[evecs,~]=eigs(H0);

%atom
Hf=kron(eye(nph),H0);
%photons
maxn=floor(nph/2);
Hf=Hf+omega*kron(diag(-maxn:maxn),eye(2));
%interactions
tempv=zeros(1,nph);
tempv(2)=1;
Hf=Hf+kron(toeplitz(tempv),Hint);

tempv=zeros(1,nph);
tempv(maxn+1)=1;
psignd=kron(tempv,evecs(:,2)')';

[evecs_Hf,~]=eig(Hf);

%Sum over contributions from each of the photon manifolds, computing the
%overlap with the measurement vector for each of them.
for kc=1:nph
    tempv=zeros(1,nph);
    tempv(kc)=1;
    psim=kron(tempv,measvec)';
    for evc=1:length(Hf)
        overlap=(conj(psim')*evecs_Hf(:,evc))*(conj(evecs_Hf(:,evc)')*psignd);
        overlapprob=overlapprob+conj(overlap)*overlap;
    end
end

return




==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/null_space.txt <==
syms Omega Delta Gamma hbar real
% Obtaining the superoperator symbolically
H_s = [0 hbar*Omega; hbar*Omega hbar*Delta]; 
L = [0 1; 0 0];     
I = [1 0; 0 1];
P = (-1i/hbar)*(kron(I,H_s) - kron(H_s', I)) + Gamma*(kron(conj(L),L) -...
    (1/2)*(kron((L'*L)', I) + kron(I, L'*L)));

vec_rho_1 = null(subs(P, Omega, 0)) % Solving for Omega = 0
vec_rho_2 = null(subs(P, Gamma, 0)) % Solving for Gamma = 0

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/steady_state_algebraic.txt <==
eqns = [rho_dot(1,1)==0, rho_dot(1,2)==0, rho_dot(2,1)==0, rho_dot(2,2)==0];
S = solve(eqns, rho);         
rho_inf = [S.rho1_1 S.rho1_2; S.rho2_1 S.rho2_2] % Displays rho_inf = [1 0;0 0]

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/matlab/symbolic_solution.txt <==
syms Omega Delta Gamma hbar real    
rho = sym('rho', [2 2])     % Displays rho = [rho1_1 rho1_2; rho2_1 rho2_2] 
assume(trace(rho)==1);      % Imposing an assumption 

% Obtaining the simplified master equation for Omega=0
H_s = [0 hbar*Omega; hbar*Omega hbar*Delta]; 
L = [0 1; 0 0];     
rho_dot = simplify((-1i/hbar)*(H_s*rho - rho*H_s) ...
    + Gamma*(L*rho*L' - (1/2)*(L'*L*rho + rho*(L')*L)));
rho_dot = subs(rho_dot, Omega, 0);

% Solving for steady state rho and arranging solution in matrix form
S = solve(rho_dot==0, rho);         
rho_inf = [S.rho1_1 S.rho1_2; S.rho2_1 S.rho2_2] % Displays rho_inf = [1 0;0 0]


==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/bloch_redfield_tensor.txt <==
import numpy as np

# compute the Bloch-Redfield tensor in the Hamiltonian's basis
def BR_tensor(H, a_ops, secular = True, secular_cut_off = 0.01):
    dim = len(H) # dimension
    evals,ekets = np.linalg.eig(H) # HS's basis
    # sort basis
    _zipped = list(zip(evals, range(len(evals))))
    _zipped.sort()
    evals, perm = list(zip(*_zipped))
    ekets = np.array([ekets[:, k] for k in perm])
    evals = np.array(evals)
    # coupling operators in H basis
    a_ops_S = [[ekets.conjugate()@a@ekets.T,nps] for a,nps in a_ops] 
    # Bohr frequencies (w_ab)
    indices = [(a,b) for a in range(dim) for b in range(dim)]
    BohrF = np.sort(np.array([evals[a]-evals[b] for a in range(dim) for b in range(dim)]))
    # construct empty R
    R = np.zeros((dim**2,dim**2),dtype = complex) 
    for j,(a,b) in enumerate(indices): # loop over indices
        for k,(c,d) in enumerate(indices): # loop over indices
            # unitary part
            R[j,k] += -1j * (a==c)*(b==d)*(evals[a]-evals[b])
            for a_op,nps in a_ops_S: # loop over uncorrelated a_ops
                gmax = np.max([NPS(f) for f in BohrF]) # largest rate for secular approximation
                A = a_op # coupling operator
                # secular approximation test
                if secular is True and abs(evals[a]-evals[b]-evals[c]+evals[d]) > gmax*secular_cut_off:
                    pass
                else:      
                    # non-unitary part
                    R[j,k] += - 1/2 * ((b==d)*np.sum([A[a,n]*A[n,c]*nps(evals[c]-evals[n])  
                                                      for n in range(dim)])
                                                     -A[a,c]*A[d,b]*nps(evals[c]-evals[a]) +
                                       (a==c)*np.sum([A[d,n]*A[n,b]*nps(evals[d]-evals[n])  
                                                      for n in range(dim)])
                                                     -A[a,c]*A[d,b]*nps(evals[d]-evals[b]))
    return R

e0, delta = 1,0.2 # spin parameters
sz,sx = np.array([[1,0],[0,-1]]), np.array([[0,1],[1,0]])
HS = e0/2 * sz + delta/2 * sx # spin Hamiltonian

def S(w,wc,eta,beta,thresh = 1e-10): # Noise Power Spectum
    return (2*np.pi*eta*w*np.exp(-abs(w)/wc) /
            (1-np.exp(-w*beta)+thresh)*(w>thresh or w<=-thresh) +
            2*np.pi*eta*beta**-1*(-thresh<w<thresh)) 

# noise power spectrum
NPS = lambda w: S(w,wc=1,eta=1,beta=2)
# coupling operator and associated NPS
a_ops = [[sz, NPS]] 

BR_tensor(HS,a_ops)

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/block_matrix.txt <==
import numpy as np

d_a, d_b = 2, 3 # dimension of the bases
basis_a, basis_b = np.eye(d_a), np.eye(d_b) # individual bases
zeros = np.zeros( (d_a,d_b) ) # zeros arrays
basis = np.block([[basis_a, zeros],
                  [zeros.T, basis_b]]) # block matrix

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/density_operator_test.txt <==
import numpy as np

def is_state(rho):
    evals = np.linalg.eig(rho)[0] # eigenvalues of rho
    non_unit = 1 - np.trace(rho) # deviation from unit trace
    non_herm = np.linalg.norm(np.array([rho[i,j]-
                                        np.conjugate(rho[j,i]) 
                                        for i in range(len(rho)) 
                                        for j in range(i+1,len(rho))])
                             ) # deviation from Hermitianity
    non_pos = np.sum(np.array([(abs(val)-val)/2 
                               for val in evals])
                    ) # deviation from positivity
    # return 1 if rho is a state, less the 1 otherwise  
    return 1-np.linalg.norm(np.array([non_unit,non_herm,non_pos]))
    
# a state    
rho_1 = np.array([[0.2,0,0],[0,0.3,0],[0,0,0.5]])
print(is_state(rho_1))

# a state with some error
rho_2 = rho_1 + np.array([[-1e-4,1e-6,0],[0,0,1e-2j],[1e-3j,0,1e-4]])
print(is_state(rho_2))

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/dynamics_finite_diff.txt <==
from scipy.integrate import solve_ivp

def rho_dot(t,y):
    return superop.dot(y)

# solution
t0,tf = 0,200
times = np.linspace(t0, tf, 20); 
sol = solve_ivp(rho_dot, [t0,tf], vec_rho_0, method = 'RK45', t_eval = times, vectorized = True)

fig, ax = plt.subplots(figsize=(6,2))
ax.plot(ts*Omega, np.real(vec_rho_t[3]), 'b-', label = r'SVD' );
ax.set_xlabel(r'time ($t\Omega$)', usetex= True, fontsize = 10);
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex= True, fontsize = 10);
ax.legend();
ax.plot(times*Omega, np.real(sol['y'][3]), 'ks', markersize = 4,alpha = 1,
        label = r'RK45' );
ax.legend();

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/dynamics_norm_svd.txt <==
import numpy as np
from scipy.linalg import eig
import matplotlib.pyplot as plt

# parameters
Omega = 0.05
Gamma = Omega/5

# Build the superoperator
H_s = np.array([[0, Omega], [Omega, 0]]);
L = np.sqrt(Gamma)*np.array([[0, 1], [1, 0]]);
superop = Liouvillian(H_s,[L])

# Finding matrices containing normalised right and left eigenvectors:
D,left,right = eig(superop, left=True)

# initial state in vectorised form
vec_rho_0 = np.array([0,0,0,1], dtype = complex); 

# solution
ts = np.linspace(0, 200, 200); 
vec_rho_t = np.zeros((len(vec_rho_0), len(ts)))

for k in range(len(H_s)**2):
    norm_fac = np.sqrt(left[:,k].T.conjugate().dot(right[:,k]))
    left_k_dag_norm = left[:,k].T.conjugate()/norm_fac
    right_k_norm = right[:,k]/norm_fac
    ak = left_k_dag_norm.dot(vec_rho_0)
    vec_rho_t = vec_rho_t + ak*np.array([right_k_norm*np.exp(D[k]*t) for t in ts]).T

# Populations dynamics
fig, ax = plt.subplots( figsize = (6,2))
ax.plot(ts*Omega, np.real(vec_rho_t[3]), 'k-')
ax.set_xlabel(r'time ($t\Omega$)', usetex = True, fontsize = 10)
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10);

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/emission_spectrum.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.fftpack import fft, fftfreq
from scipy.linalg import expm, null_space

Omega, Gamma = 1,0.1 # Rabi frequency and decay rate                       
sm = np.array([[0., 0.], [1., 0.]]) # emission operator           
sp = sm.conj().T # absorption operator
H = np.array([[0, Omega], [Omega, 0]])/2 # Hamiltonian
c_ops = [np.sqrt(Gamma)*sm] # collapse operators

L = Liouvillian(H,c_ops) # Liouvillian
rho_ss = np.reshape(null_space(L), (2,2) ) # steady state
rho_ss /= np.trace(rho_ss) # normalised steady state
dim = len(rho_ss) # system dimension

# ---> correlation function 
N = 2000 # samples
times = np.linspace(0.0, 500., N) # time interval              
corrs = np.zeros(N, dtype = complex) # correlation array
dt = times[1]-times[0] # time-step finite difference
P = expm(L * dt) # propagator
B_ss = sm@rho_ss # emission operator applied to steady state
vec_B_ss = np.reshape(B_ss,(dim**2,1)) # vector form of B_ss 

# calculate correlation function over the time interval
for kt,t in enumerate(times):
    corrs[kt] = np.trace(sp@np.reshape(vec_B_ss,(dim,dim))) # collect correlation
    vec_B_ss = P.dot(vec_B_ss) # propagate operator using semigroup composition rule
    
# ---> Obtain correlation spectrum using discrete fourier transform
spec = 2 * np.real(fft(corrs)) * dt # spectrum
wlist = 2 * np.pi*fftfreq(N, dt) # angular frequencies

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/floquet_plot.txt <==
import matplotlib.pyplot as plt
from tqdm import tqdm

# input
measvec = np.array([1,0])
epsilon = 0.2
Deltas = np.linspace(-6,6,600)
omega = 1.5
n_ph = 13
Vs = [0.05,0.2,1]
sx,sz = np.array([[0,1],[1,0]]), np.array([[1,0],[0,-1]])

# allocate memory
abs_av = np.zeros((len(Deltas),len(Vs)))
spec = np.zeros((2,len(Deltas)))

# compute
for iD,Delta in enumerate(tqdm(Deltas)):
    for iV,V in enumerate(Vs):
        H0 = Delta/2*sz + epsilon*sx
        evals_un,evecs_un = sp.sparse.linalg.eigsh(H0)
        # sort
        evals = np.sort(evals_un)
        evecs = evecs_un[:, evals_un.argsort()]
        spec[:,iD] = np.sort(evals)
        Hint = V*sz/2
        abs_av[iD,iV] = floquet(H0,Hint,omega,n_ph,measvec)

fig, ax = plt.subplots(2,1, figsize=(8,5))
ax[0].plot(Deltas/omega,spec[1], 'b-', label = r'$\lambda_e$')
ax[0].plot(Deltas/omega,spec[0], 'r-', label = r'$\lambda_g$')
ax[0].legend();
ax[0].set_ylabel(r'Energy');
ax[0].vlines([k for k in range(-3,3+1) if k != 0],-4,4,
             linestyles='dashed',linewidths=1, colors = 'black', alpha = 0.5)
ax[1].vlines([k for k in range(-3,3+1) if k != 0],0,1,
             linestyles='dashed',linewidths=1, colors = 'black', alpha = 0.5)
ax[1].plot(Deltas/omega,abs_av.T[0], label = 'V = '+str(Vs[0]));
ax[1].plot(Deltas/omega,abs_av.T[1], linestyle = (5,(10,1)), label = 'V = '+str(Vs[1]));
ax[1].plot(Deltas/omega,abs_av.T[2], '--', label = 'V = '+str(Vs[2]));
ax[1].legend();
ax[1].set_xlabel(r'detuning ($\delta$)');
ax[1].set_ylabel(r'Absorption probability');
fig.savefig('figures/floquet.pdf')

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/floquet_rates.txt <==
import numpy as np
import scipy as sp

# eigenvalue decomposition and sorting
def eigen_sorter(H):
    evals,evecs = sp.linalg.eig(H)
    _zipped = list(zip(evals, range(len(evals))))
    _zipped.sort()
    evals, perm = list(zip(*_zipped))
    evecs = np.array([evecs[:, k] for k in perm])
    return np.array(evals),np.array(evecs)

# floquet transition probabilities
def floquet(H0,Hint,omega,n_ph,measvec):
    # overlap probability
    overlap_prob = 0
    # spectral decomposition of H0
    evals_0,evecs_0 = eigen_sorter(H0)
    # atom Hamiltonian
    H_atom = np.kron(np.eye(n_ph),H0)
    # photon range
    max_ph = int(np.floor(n_ph/2))
    # dimension of the system
    dim = len(H0)
    # photon Hamiltonian
    H_ph = omega*np.kron(np.diag([k for k in range(-max_ph,max_ph+1)]),np.eye(dim))
    # interactions
    temp_v = np.array([int(k==1) for k in range(n_ph)])
    # interaction Hamiltonian
    H_int = np.kron(sp.linalg.toeplitz(temp_v),Hint)
    # construct the full Hamiltonian
    H = H_atom + H_ph + H_int
    # ground state
    psi_g = np.kron(np.array([int(k==max_ph) for k in range(n_ph)]),evecs_0[-1])
    # spectral decomposition of H
    evals,evecs = eigen_sorter(H)
    # loop over all the transitions
    for k_c in range(1,n_ph+1):
        temp_v = np.array([int(k==k_c) for k in range(n_ph)])
        psi_m = np.kron(temp_v,measvec)
        for evec in evecs:
            overlap = psi_m.T.conjugate()@np.outer(evec.T.conjugate(),evec)@psi_g
            overlap_prob += np.real(np.conjugate(overlap)*overlap)
    # return total transition probability
    return overlap_prob

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/mcwf.txt <==
import numpy as np
import matplotlib.pyplot as plt

sx = np.array([[0,1],[1,0]])
sz = np.array([[1,0],[0,-1]])
psi0 = np.array([1,1])/np.sqrt(2)
H = sz # hamiltonian
Ls = [0.5*sz,0.2*sx] # lindblad operators
Heff = H - 1j/2 * sum([L.T.conjugate()@L for L in Ls]) # effective Hamiltonian
dt = 0.1/np.linalg.norm(H, ord ='fro') # timestep
m = 200 # number of steps
tf = dt*m # final time
times = np.linspace(0,tf,m)

sample = 100 # number of samples
mean = np.zeros(m, dtype = complex) #array for the results
for count in range(sample):
    t = 0
    waves = [psi0]
    for t in times[1:]:
        # generate a random number in (0,1]
        u = np.random.random()
        # array of jump probabilities
        dps = [np.real(dt * (waves[-1].T.conjugate()@(L.T.conjugate()@L)@waves[-1])) for L in Ls]
        # renormalisation factor 1-dP
        dP = np.sum(dps)
        # test
        if dP < u:
            temp = (np.eye(len(psi0))-1j*Heff.T.conjugate()*dt)@(waves[-1])
        else:
            # new random number
            u = np.random.random()
            Q = np.cumsum(dps)/dP
            # pick the jump that has occurred
            k = np.searchsorted(Q, u, side = 'left')
            temp = Ls[k]@waves[-1]
        waves.append(temp/np.linalg.norm(temp))
    mean += np.array([wave.T.conjugate()@sx@wave for wave in waves])
    
mean = np.array(mean)/sample

fig, ax = plt.subplots()
ax.plot(times, np.real(mean), 'b-', alpha = 0.5, label = 'w/ mcwf');
ax.legend();

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/mixed_states_expect.txt <==
import numpy as np 

d = 3 # the system's dimension
basis = np.eye(d) # orthonormal basis (using identity matrix)
ps = np.array([0.1,0.3,0.6]) # some probabilities (normalised)
rho = sum([p * np.outer(basis[j],basis[j].conjugate()) for j,p in enumerate(ps)]) # density operator
A = np.array([[1,0,0],[0,2,0],[0,0,3]]) # some operator
# expectation value of some operator in some state
exp_A = np.trace(rho @ A)

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/null_space.txt <==
from scipy.linalg import null_space

# two-level Hamiltonian from delta and omega parameters
def H_tls(omega, delta):
    return np.array([[0,omega],[omega,delta]])

# Lindblad operators for spontaneous relaxation and dephsing
def Ls_tls(g_relax, g_deph):
    return [np.sqrt(g_relax) * np.array([[0,1],[0,0]]), np.sqrt(g_deph) * np.array([[1,0],[0,1]])]

# ------- (i) relaxation with no-driving --------
omega, delta, g_relax, g_deph = 0, 1, 1, 0
superop = Liouvillian(H_tls(omega,delta),Ls_tls(g_relax,g_deph)) # Liouville superoperator
null = null_space(superop)
print('(i) The steady-state space is a linear subpace of dimension = '+str(len(null.T)))
rho_ss = np.reshape(null, (2,2) )
rho_ss /= np.trace(rho_ss)

# ------- (ii) dephasing with driving --------
omega, delta, g_relax, g_deph = 1, 1, 0, 1
superop = Liouvillian(H_tls(omega,delta),Ls_tls(g_relax,g_deph)) # Liouville superoperator
null = null_space(superop)
print('(ii) The steady-state space is a linear subpace of dimension = '+str(len(null.T)))

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/partial_trace.txt <==
import numpy as np
import matplotlib.pyplot as plt

# Purity of state rho
def Purity(rho):
    return np.trace(rho.dot(rho))

# Partial trace of bipartite systems
def PartialTrace(rho,d1,d2,system=1):
    axis1,axis2 = 0,2
    if system == 2:
        axis1 += 1
        axis2 += 1
    return np.trace(rho.reshape(d1,d2,d1,d2), axis1=axis1, axis2=axis2)

d1,d2 = 2,2 # dimension of each subsystem
B1,B2 = np.eye(d1),np.eye(d2) # basis for each subssystem
thetas = np.linspace(0,np.pi/2,100) # angle for superposition coefficient
purity = [] # purity set
for theta in thetas: # iterate over theta
    psi = (np.cos(theta)*np.kron(B1[0],B2[0])+np.sin(theta)*np.kron(B1[1],B2[1])) # state vector
    rho = np.outer(psi,psi.conjugate()) # density operator associated to psi
    rho1 = PartialTrace(rho,d1,d2,system=1) # marginal state of system 1
    purity.append(Purity(rho1)) # calculate and append purity
fig,ax = plt.subplots(figsize = (6,2))
ax.plot(thetas/np.pi,purity, color = 'blue');
ax.set_xlabel(r'$\theta/\pi$', usetex = True, fontsize = 10);
ax.set_ylabel(r'Purity $\mathcal{P}[\rho_1(\theta)]$', usetex = True, fontsize = 10);


==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/pauli_master_equation.txt <==
# construct W tensor
W = np.zeros((N,N),dtype = complex)
for a_op, nps in a_ops:
    A = ekets.conjugate()@a_op@ekets.T
    for a in range(N):
        # population outflow
        W[a,a] += -sum([A[a,b]*A[b,a]*nps(evals[a]-evals[b]) for b in range(N)])
        for b in range(N):
            # population inflow
            W[a,b] += A[b,a]*A[a,b]*nps(evals[b]-evals[a])
            
p0 = np.diag(ekets.conjugate()@rho0@ekets.T) # initial state
x = np.diag(ekets.conjugate()@X@ekets.T) # position operator

# propagation
t,p = 0,p0
times_p, pos_p = [], []
for dt in dts:
    WP = expm(W*dt) # Pauli propagator
    for m in range(1000):
        times_p.append(t) # append time 
        pos_p.append( np.real(x@p) ) # append position
        p = WP @ p # propagate state
        t += dt # propagate time

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/pure_states_expect.txt <==
import numpy as np 

d = 3 # the system's dimension
basis = np.eye(d) # orthonormal basis (using identity matrix)
cs = np.array([1/np.sqrt(3),1j/np.sqrt(3),-1/np.sqrt(3)]) # some coefficients (normalised)
psi = sum([c*basis[j] for j,c in enumerate(cs)]) # the state psi
A = np.array([[1,0,0],[0,2,0],[0,0,3]]) # some operator
# expectation value of A in state psi
exp_A = np.real(psi.T @ A @ psi)

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/qutip/emission_spectrum.txt <==
import qutip as qt

# ---> correlation function using QuTiP
corrs_qutip =  qt.correlation_2op_1t(qt.Qobj(H), 
None, times, [qt.Qobj(op) for op in c_ops], qt.Qobj(sp), qt.Qobj(sm))
wlist_qutip, spec_qutip = qt.spectrum_correlation_fft(times, corrs_qutip) # Qutip

# Transition energies
evals,_ = np.linalg.eig(H) # Eigenvalues of the Hamiltonian
bohr_freqs = np.sort(np.array([a-b for a in evals 
                                   for b in evals]))

# ---> Plot
fig, ax = plt.subplots(1,2, figsize = (8,2))
ax[0].plot(times/Omega, np.real(corrs), 'b-', label = 'Real')
ax[0].plot(times/Omega, np.imag(corrs), 'r--', alpha = 0.5, label = 'Imaginary')
ax[0].legend()
ax[0].set_xlabel(r'$t/\Omega$', usetex = True)
ax[0].set_xlim([0,100])
ax[0].set_ylabel(r'$C(t)$  (a.u.)', usetex = True)
ax[0].set_title('Correlation function')
ax[1].plot(wlist, spec, 'k.', markersize = 3, label = 'Semigroup')
ax[1].set_xlabel(r'$\omega/\Omega$',usetex = True)
ax[1].set_ylabel(r'$E(\omega)$  (a.u.)',usetex = True)
ax[1].set_xlim([-2,2])
ax[1].vlines(bohr_freqs,0,18, linewidths = 1, 
             colors = 'black', alpha = 0.2, linestyles = 'dashed')
ax[1].annotate(r'$|g\rangle \to |e\rangle$', (-1.3,6),usetex= True)
ax[1].annotate(r'$|e\rangle \to |g\rangle$', (0.7,6),usetex= True)
ax[1].annotate(r'$|e\rangle \to |e\rangle$', (-0.3,14.8),usetex= True)
ax[1].annotate(r'$|g\rangle \to |g\rangle$', (-0.3,16.6),usetex= True)
ax[1].plot(wlist_qutip,spec_qutip, 
           'k-', label= 'QuTiP', alpha = 0.3)
ax[1].legend()
ax[1].set_title('Emission spectrum');
fig.savefig('figures/correlations.pdf',transparent=True,bbox_inches='tight')

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/qutip/mesolve_example.txt <==
import matplotlib.pyplot as plt
from qutip import *

H = Qobj(H) # Hamiltonian using Qobj class
c_ops = [Qobj(c_op) for c_op in c_ops] # Lindblad operators using Qobj class

superop = liouvillian(H,c_ops) # superoperator
rho0 = Qobj(rho0) # initial state

# time steps
times_1 = np.linspace(0,10,10)
# Population of rho0 in time using mesolve
pops_1 = mesolve(H,rho0,times_1,c_ops = c_ops, e_ops = [rho0]).expect[0]

# plot
fig, ax = plt.subplots(figsize=(6,2))
ax.plot(times, pops, 'b-', label = 'w/ expm');
ax.plot(times_1, pops_1, 'k.', label = 'w/ mesolve');
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10);
ax.set_xlabel(r'$t$', usetex=True, fontsize = 10);
ax.legend();
fig.savefig('figures/propagation.pdf',transparent=True,bbox_inches='tight')

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/qutip/tensor_partial.txt <==
from qutip import *

psi = (tensor(basis(2,0),basis(2,0)) + tensor(basis(2,1),basis(2,1))).unit() # normalised Bell state
rho = psi * psi.dag() # or rho = ket2dm(psi)
rho_1, rho_2 = rho.ptrace(0), rho.ptrace(1) # marginal states using partial trace

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/random_quantum_network.txt <==
import numpy as np
from scipy.linalg import expm
import matplotlib.pyplot as plt

# constants and units
fs = (2.4189e-2)**-1  # femtosecond in Hartree AU
eV = ( fs * 0.6582 )**-1  #electronvolt in Hartree AU

np.random.seed(0) # fix random seed
N = 10 # number sites
sigma_E, sigma_V = 100e-3 * eV, 50e-3 * eV # disorder parameters

# random energies
Es = np.random.normal(0,sigma_E,N) 
# random couplings
all_pairs = [(x,y) for x in range(N) for y in range(x+1,N)]
indices = np.random.choice([k for k in range(len(all_pairs))], N, replace = False)
pairs = [all_pairs[k] for k in indices]
Vs = [(i,j,np.random.normal(0,sigma_V)) for i,j in pairs]

# Hamiltonian
H = (np.diag(Es)
     + sum([V*np.outer(np.eye(N)[i],np.eye(N)[j])
            + np.conjugate(V)*np.outer(np.eye(N)[j],np.eye(N)[i]) 
            for i,j,V in Vs]))

# Hamiltonian eigendecomposition
evals,ekets = np.linalg.eig(H) # HS's basis
# sort basis
_zipped = list(zip(evals, range(len(evals))))
_zipped.sort()
evals, perm = list(zip(*_zipped))
ekets = np.array([ekets[:, k] for k in perm])
evals = np.array(evals)

def S(w,wc,eta,beta,thresh = 1e-10): # Noise Power Spectum
    return (2*np.pi*eta*w*np.exp(-abs(w)/wc) /
            (1-np.exp(-w*beta)+thresh)*(w>thresh or w<=-thresh) +
            2*np.pi*eta*beta**-1*(-thresh<w<thresh)) 

# function for NPS(w)
NPS = lambda w: S(w,wc=150e-3*eV,eta=1e-1,beta=(25e-3*eV)**-1)

# coupling operators and associated noise power spectra
a_ops = [[np.diag([float(i == k) for i in range(N)]), NPS] for k in range(N)]

# Bloch-Redfield tensor in H basis
R = BR_tensor(H, a_ops)

# position operator
X = np.diag([k for k in range(N)])
X_vec = np.reshape(ekets.conjugate()@X@ekets.T,(1,N**2))
rho0 = np.array([[float(i==0 and j==i) for i in range(N)] for j in range(N)])# initial state
rho_vec = (np.reshape(ekets.conjugate()@rho0@ekets.T,(1,N**2))).T

dts = [1e-1*fs,1e1*fs,1e3*fs] # adaptive time-scales
t,tf = 0,1e6*fs # initialised time, final time
times, pos = [], [] # time, position sets
for dt in dts: # loop over time scales
    P = expm(R*dt) # calculate propagator
    for m in range(1000):
        times.append(t) # append time 
        pos.append( np.real(np.trace((rho_vec.conjugate()@X_vec))) ) # append position
        rho_vec = P@rho_vec # propagate state
        t += dt # propagate time


==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/semigroup_propagator.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

H = np.array([[0,1],[1,0.5]]) # Hamiltonian
c_ops = [np.array([[0,1],[0,0]])] # Lindblad operators

superop = Liouvillian(H,c_ops) # superoperator
rho0 = np.array([[1,0],[0,0]]) # initial state
    
dt, m = 0.5, 20 # time-step and number of time steps
d = len(rho0) # dimension or the state
P = expm(superop * dt) # propgator
times_0, pops_0 = [], [] # allocate sets
t, rho = 0., rho0 # initialise
# propagate
for k in range(m):
    pops_0.append(np.real(np.trace(rho * rho0))) # append current population
    times_0.append(t) # append current time
    # propagate time and state
    t, rho = t+dt, np.reshape(P.dot(np.reshape(rho,(d**2,1))),(d,d))

# propgation using exmp from scipy
def Propagate(rho0, superop, t):
    d = len(rho0) # dimension of the system
    propagator = expm(superop * t) # propgator
    vec_rho_t = propagator.dot(np.reshape(rho0,(d**2,1))) # apply to initial state
    return np.reshape(vec_rho_t,(d,d)) # return rho(t)

# time steps
times_1 = np.linspace(0,10,100)
# Population dynamics of the initial state
pops_1 = np.array([np.real(np.trace(Propagate(rho0,superop,t)*rho0)) for t in times_1]) # expm

# plot
fig, ax = plt.subplots(figsize=(6,2))
ax.plot(times_0, pops_0, 'ko', label = 'w/ semigroup',fillstyle='none');
ax.plot(times_1, pops_1, 'b-', label = 'w/ expm');
ax.legend();
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex = True, fontsize = 10);
ax.set_xlabel(r't', usetex = True, fontsize = 10);

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/super_matrix_exp.txt <==
import numpy as np
from scipy.linalg import expm

H = np.array([[0,1],[1,0.5]]) # Hamiltonian
c_ops = [np.array([[0,1],[0,0]])] # Lindblad operators

superop = Liouvillian(H,c_ops) # superoperator
rho0 = np.array([[1,0],[0,0]]) # initial state

# propgation using exmp from scipy
def Propagate(rho0, superop, t):
    d = len(rho0) # dimension of the system
    propagator = expm(superop * t) # propgator
    vec_rho_t = propagator @ np.reshape(rho0,(d**2,1)) # apply to initial state
    return np.reshape(vec_rho_t,(d,d)) # return rho(t)

# time steps
times = np.linspace(0,10,100)
# Population of rho0 in time with expm
pops = np.array([ np.real(np.trace(Propagate(rho0,superop,t)@rho0)) for t in times])

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/superoperator.txt <==
import numpy as np

# constructs the Liouville superoperator from 
# the Hamilltonian and
# the set of Lindblad operators rescaled by the root of the rates
def Liouvillian(H, Ls, hbar = 1):
    d = len(H) # dimension of the system
    superH = -1j/hbar * ( np.kron(np.eye(d),H)-np.kron(H.T,np.eye(d)) ) # Hamiltonian part
    superL = sum([np.kron(L.conjugate(),L) 
                  - 1/2 * ( np.kron(np.eye(d),L.conjugate().T.dot(L)) +
                            np.kron(L.T.dot(L.conjugate()),np.eye(d)) 
                          ) for L in Ls])
    return superH + superL

H = np.array([[0,1],[1,1]]) # some Hamiltonian
Ls = [np.array([[0,1],[0,0]])] # Lindblad operators with embedded rates
superop = Liouvillian(H,Ls) # Liouville superoperator

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/suzuki.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

sx = np.array([[0,1],[1,0]]) # sigma_x
sy = np.array([[0,-1j],[1j,0]]) # sigma_y
sp = (sx+1j*sy)/2 # sigma_plus
sm = (sx-1j*sy)/2 # sigma_minus

superop_1 = Liouvillian(sx,[sp]) # superoperator 1 
superop_2 = Liouvillian(sy,[sm]) # superoperator 2 
rho0 = np.array([[1,0],[0,0]]) # initial state

# plot
fig, ax = plt.subplots(figsize = (6,2))
alpha = [0.2,0.5,1]
    
# number of time steps m for three possible values of m = 50,100 and 1000
for km,m in enumerate([50,100,1000]):
    dt = 10/m # time-step
    d = len(rho0) # dimension of the state
    P_1, P_2 = expm(superop_1 * dt), expm(superop_2 * dt) # propgators
    P = P_1.dot(P_2) # suzuki-trotter expansion for small times dt
    times_0, pops_0 = [], [] # allocate sets
    t, rho = 0., rho0 # initialise
    # propagate
    for k in range(m):
        pops_0.append(np.trace(rho * rho0)) # append current population
        times_0.append(t) # append current time
        # propagate time and state
        t, rho = t+dt, np.reshape(P.dot(np.reshape(rho,(d**2,1))),(d,d))
    # plot    
    ax.plot(times_0, np.real(pops_0), 'b-', label = r'$m$ = '+str(m), alpha = alpha[km]);

# time steps
times_1 = np.linspace(times_0[0],times_0[-1],20)
# plot
ax.legend();
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex = True, fontsize = 10)
ax.set_xlabel(r'$t$', usetex = True, fontsize = 10);

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/symbolic_solution.txt <==
from sympy import *

# real variables
a, Gamma, Omega, Delta = symbols('a Gamma Omega Delta', real = True)
# complex variables
b = symbols('b')
# general TLS density operator
rho = Matrix([[a,b],[conjugate(b),1-a]])
# Hamiltonian
H_s = Matrix([[0,Omega],[Omega,Delta]])
# Linblad operator
L = Matrix([[0,1],[0,0]])
# Generator
rho_dot = (-1j)*(H_s*rho - rho*H_s) + Gamma*(L*rho*L.H - (1/2)*(L.H*L*rho + rho*(L.H)*L))
# Steady state solution for Omega = 0
rho_dot = rho_dot.subs(Omega,0)
sol = solve(flatten(rho_dot), [a,b], dict = True)
# steady state
rho_ss = rho.subs(sol[0])

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/time_dependent_generator.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

omega0,omega,gamma = 1,3,0.3 # system parameters
H0 = omega0*np.array([[1,0],[0,-1]])/2 # Hamiltonian H0
H1 = omega0*np.array([[0,1],[1,0]])/2 # Hamiltonian H1
c_ops = [np.sqrt(gamma)*np.array([[0,0],[0,1]])] # Lindblad operator
L0 = Liouvillian(H0,c_ops) # superoperator L0
L1 = Liouvillian(H1,[]) # superoperator L1 without time dependence
rho0 = np.array([[1,0],[0,0]]) # initial state

# time-dependent coupling
v = lambda t: np.cos(omega*t)

# method for the dynamics of the system
def dynamics(tf,sample):
    # time steps
    times = np.linspace(0,tf,sample)
    # finite difference
    dt = times[1]-times[0]
    # dimension of the system
    d = len(rho0)
    # initialise state in vector form 
    v_rho_t = np.reshape(rho0,(d**2,1))
    # initialise population dynamics
    pops = []
    # propagation
    for t in times:
        # reshape into density operator
        rho_t = np.reshape(v_rho_t,(d,d))
        # append populations
        pops.append([np.real(np.trace(rho_t@rho0))])
        # update superoperator
        superop = L0 + v(t)*L1
        # propagator
        P = expm(superop*dt)
        # propagate state for dt
        v_rho_t = P @ v_rho_t
    # return
    return (times,np.array(pops))

# results
tf = 30
data_hi = dynamics(tf,sample = 1000)
data_mid = dynamics(tf,sample = 50)
data_low = dynamics(tf,sample = 10)
times = np.linspace(0,tf,200)

# plot
fig, (ax,av) = plt.subplots(2,1,figsize = (6,3),gridspec_kw={'height_ratios':[2,1]})
fig.subplots_adjust(hspace=0.1)
ax.plot(*data_hi, 'g-', alpha = 1, label = 'sample = '+str(len(data_hi[0])));
ax.plot(*data_mid, 'y.--', alpha = 0.7, label = 'sample = '+str(len(data_mid[0])));
ax.plot(*data_low, 'r.--', alpha = 0.5, label = 'sample = '+str(len(data_low[0])));
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10)
ax.set_xticks([])
av.set_xlabel(r'$t$', usetex = True, fontsize = 10)
av.plot(times,v(times),'k-');
av.set_ylabel(r'$v(t)$', usetex = True,fontsize = 10);
ax.legend()

==> Overleaf_ArXiv_download - v7 - minted with finalizecache/Scripts/python/vectorising_rho.txt <==
import numpy as np

psi = np.array([1,2j,0,-2,0]) # some (non-normalised) state
rho = np.outer(psi,psi.conjugate()) # its density matrix
rho /= np.trace(rho) # normalised density matrix
d = len(psi) # the dimension of the sytems's space
vec_rho = np.reshape(rho, (d**2,1)) # vectorised density matrix

==> Scripts/mathematica/mcwf.txt <==
sz = {{1, 0}, {0, -1}}; (* sigma z *)
sx = {{0, 1}, {1, 0}};     (* sigma x *)
psi0 = Normalize[{1, 1}];   (* some initial state *)
H0 = sz; (* the Hamiltonian *)
Ls = {0.5 sz, 0.2 sx}; (* the Lindblad operators *)
Heff = H0 - 
   I Sum[ConjugateTranspose[Ls[[k]]] . Ls[[k]], {k, Length[Ls]}]/
     2; (* Effective Hamiltonian *)
dt = 0.05 ; (* time step *)
m = 200; (* total number of steps *)
tf = dt*m; (* final time *)
times = Table[k*dt, {k, m + 2}]; (* time set *)
additive = Table[0, {k, m + 2}]; (* array for the solution *)
mean = additive; (* array for the average trajectory *)
count = 1; (* initial count *)
sample = 1000; (* total amount of Monte Carlo trajectories *)
Dynamic[ProgressIndicator[N[count/sample]]] (* Dynamic progress bar *)
Dynamic[ListPlot[Table[{times[[k]], mean[[k]]}, {k, Length[times]}], 
  Joined -> True,
  Frame -> True, PlotStyle -> {Red}, 
  PlotRange -> {{0, tf}, {-1, 1}}]] (* Dynamic plot *)
While[count <= sample,
  t = 0; (* initialise time *)
  waves = {psi0}; (* initialise state *)
  While[t <= tf,
   (* generate a number between 0 and 1 *)
   u = RandomVariate[UniformDistribution[{0, 1}]];
   (*array of jump probabilties *)
   dps = 
    Table[dt Conjugate[
        waves[[-1]]] . (ConjugateTranspose[Ls[[i]]] . Ls[[i]]) . 
       waves[[-1]], {i, Length[Ls]}];
   (* sum of the probabilities *)
   dp = Sum[dps[[i]], {i, Length[dps]}];
   If[dp < u,
    (*  new state if no jump *)
    temp = (IdentityMatrix[Length[psi0]] - 
         I ConjugateTranspose[Heff] dt) . waves[[-1]];,
    (* new random number *)
    u = RandomVariate[UniformDistribution[{0, 1}]];
    (* cumulative of the probabilities *)
    cumulative = Table[Sum[dps[[k]], {k, i}], {i, Length[dps]}]/dp;
    k = 1; (* search for the index associated to jump *)
    While[u > cumulative[[k]], k++;];
    temp = Ls[[k]] . waves[[-1]] ; (* new state if jump occurs *)
    ];
   AppendTo[waves, temp // Normalize]; (* 
   Append the new state vector *)
   t += dt; (* propagate the time *)
   ];
  (* evaluate some observable *)
  additive += 
   Table[ConjugateTranspose[waves[[k]]] . sx . waves[[k]], {k, 
     Length[waves]}]; 
  mean = additive/count; (* keep track of the mean *)
  count++;
  ];

==> Scripts/matlab/dynamics_finite_diff.txt <==
[t_ode, vec_rho] = ode45(@(t_ode, vec_rho) odefun(t_ode,...
    vec_rho, H_s, L, Gamma, hbar), t, vec_rho_0);

% Define the following function as a new file
function vec_rho_dot = odefun(t_ode, vec_rho, H_s, L, Gamma, hbar)
rho = reshape(vec_rho, 2, 2);                       % Reshaping to matrix form
rho_dot = (-1i/hbar)*(H_s*rho - rho*H_s) +...
    Gamma*(L*rho*L' - (1/2)*(L'*L*rho + rho*L'*L)); % Master equation
vec_rho_dot = reshape(rho_dot, 4, 1);               % Reshaping to vector form
end

==> Scripts/matlab/dynamics_non_norm_svd.txt <==
R = [R_mat vec_rho_0];          % Concatenating R_mat and vec_rho_0
R = rref(R);                    % Converting R to reduced row echcelon form

vec_rho_t2 = zeros(length(vec_rho_0), length(t)); 	
for k=1:(d^2)
    b(k) = R(k,5);              % kth coefficient                    
    vec_rho_t2(:,:) = vec_rho_t2(:,:) + b(k)*R_mat(:,k)*exp(D(k,k)*t);
end

==> Scripts/matlab/dynamics_norm_svd.txt <==
hbar = 1;   d=2;   Omega = 0.05;   Gamma = Omega/5;
t = linspace(0, 200, 50); 

% Building the superoperator
H_s = [0 hbar*Omega; hbar*Omega 0];
L = [0 1; 1 0];
I = eye(2);
P = (-1i/hbar)*(kron(I, H_s) - kron(H_s.', I)) ...
    + Gamma*(kron(conj(L), L) - (1/2)*(kron((L'*L).',I) + kron(I, L'*L)));

% Finding matrices containing right and left eigenvectors:
% D is a diagonal matrix of eigenvalues
% Columns of R_mat and L_mat correspond to left and right eigenvectors s.t.
% P*R_mat = R_mat*D and L_mat'*P = D*L_mat' (where ' denotes conjugate transpose)
[R_mat, D, L_mat] = eig(P);

vec_rho_0 = [0 0 0 1]';                              % Initial rho vector
vec_rho_t = zeros(length(vec_rho_0), length(t));    % Initializing solution

for k=1:(d^2)
    % Obtaining normalized eigenvectors and coefficients
    norm_fac = sqrt(L_mat(:,k)'*R_mat(:,k));
    L_k_dag_norm = L_mat(:,k)'/norm_fac;
    R_k_norm = R_mat(:,k)/norm_fac;
    a(k) = L_k_dag_norm*vec_rho_0;                  
    
    % Summing the kth solution 
    vec_rho_t(:,:) = vec_rho_t(:,:) + a(k)*R_k_norm*exp(D(k,k)*t);
end

% Real part plotted, ignoring small imaginary errors of numerical eigensolutions
plot(t, real(vec_rho_t(4,:)), 'ro'); hold on

==> Scripts/matlab/floquet_plot.txt <==
%Hamiltonian here is H = H0 + Hint*cos(omega*t)
%where H0=0.5*Delta*sigma_z + epsilon*sigma_x
%and Hint=0.5*Vstr*sigma_z;

%Define the absorption as the probability of measuring in the state measvec
measvec=[1,0];

%Example values of the Hamiltonian parameters
epsilon=0.2;
%Range of delta to consider
Delta_range=-6:0.02:6;
%Drive frequency
omega=1.5;

%number of photon manifolds (should be odd)
nph=13;

%number of different drive strengths to consider
Vstr_range = [0.05, 0.2, 1];

%Preallocate storage vectors for the absorption spectra and the
%eigenspectrum
Absorp_av=zeros(length(Delta_range),length(Vstr_range));
spec=zeros(2,length(Delta_range));

for vc = 1:length(Vstr_range)
    Vstr = Vstr_range(vc);

    for jc=1:length(Delta_range)
        delta=Delta_range(jc);

        H0=[delta/2,epsilon;epsilon,-delta/2];
        [evecs,evs]=eigs(real(H0));

        spec(:,jc)=diag(evs);
        Hint=[1,0;0,-1]/2;

        Absorp_av(jc,vc) = floquet_wave_vector_function(H0,Vstr*Hint,omega,nph,measvec);
    end

end

%figure;
subplot(2,1,1);
hp = plot(Delta_range,spec,'linewidth',1);
xlabel('detuning (\delta)');
ylabel('Energy');
hold on
plot(-3*[omega omega],[-4 4],'k--');
plot(-2*[omega omega],[-4 4],'k--');
plot(-1*[omega omega],[-4 4],'k--');
plot(1*[omega omega],[-4 4],'k--');
plot(2*[omega omega],[-4 4],'k--');
plot(3*[omega omega],[-4 4],'k--');
hold off

subplot(2,1,2);
plot(Delta_range,Absorp_av,'linewidth',1);
ylabel('Absorption probability');
xlabel('detuning (\delta)');
legend('Vstr = 0.05', 'Vstr = 0.20', 'Vstr = 1.00','location','northwest');



==> Scripts/matlab/floquet_rates.txt <==
function overlapprob = floquet_wave_vector_function(H0,Hint,omega,nph,measvec)

%H0 time independent Hamiltonian
%Hint interaction part of the Hamiltonian
%omega drive frequency
%nph number of photons (should be odd)
%measvec compute overlap of state with this vector
%H = H + Hint*cos(omega*t)

%Preallocate storage vectors for the absorption spectra and the
%eigenspectrum
overlapprob=0;

[evecs,~]=eigs(H0);

%atom
Hf=kron(eye(nph),H0);
%photons
maxn=floor(nph/2);
Hf=Hf+omega*kron(diag(-maxn:maxn),eye(2));
%interactions
tempv=zeros(1,nph);
tempv(2)=1;
Hf=Hf+kron(toeplitz(tempv),Hint);

tempv=zeros(1,nph);
tempv(maxn+1)=1;
psignd=kron(tempv,evecs(:,2)')';

[evecs_Hf,~]=eig(Hf);

%Sum over contributions from each of the photon manifolds, computing the
%overlap with the measurement vector for each of them.
for kc=1:nph
    tempv=zeros(1,nph);
    tempv(kc)=1;
    psim=kron(tempv,measvec)';
    for evc=1:length(Hf)
        overlap=(conj(psim')*evecs_Hf(:,evc))*(conj(evecs_Hf(:,evc)')*psignd);
        overlapprob=overlapprob+conj(overlap)*overlap;
    end
end

return




==> Scripts/matlab/null_space.txt <==
syms Omega Delta Gamma hbar real
% Obtaining the superoperator symbolically
H_s = [0 hbar*Omega; hbar*Omega hbar*Delta]; 
L = [0 1; 0 0];     
I = [1 0; 0 1];
P = (-1i/hbar)*(kron(I,H_s) - kron(H_s', I)) + Gamma*(kron(conj(L),L) -...
    (1/2)*(kron((L'*L)', I) + kron(I, L'*L)));

vec_rho_1 = null(subs(P, Omega, 0)) % Solving for Omega = 0
vec_rho_2 = null(subs(P, Gamma, 0)) % Solving for Gamma = 0

==> Scripts/matlab/steady_state_algebraic.txt <==
eqns = [rho_dot(1,1)==0, rho_dot(1,2)==0, rho_dot(2,1)==0, rho_dot(2,2)==0];
S = solve(eqns, rho);         
rho_inf = [S.rho1_1 S.rho1_2; S.rho2_1 S.rho2_2] % Displays rho_inf = [1 0;0 0]

==> Scripts/matlab/symbolic_solution.txt <==
syms Omega Delta Gamma hbar real    
rho = sym('rho', [2 2])     % Displays rho = [rho1_1 rho1_2; rho2_1 rho2_2] 
assume(trace(rho)==1);      % Imposing an assumption 

% Obtaining the simplified master equation for Omega=0
H_s = [0 hbar*Omega; hbar*Omega hbar*Delta]; 
L = [0 1; 0 0];     
rho_dot = simplify((-1i/hbar)*(H_s*rho - rho*H_s) ...
    + Gamma*(L*rho*L' - (1/2)*(L'*L*rho + rho*(L')*L)));
rho_dot = subs(rho_dot, Omega, 0);

% Solving for steady state rho and arranging solution in matrix form
S = solve(rho_dot==0, rho);         
rho_inf = [S.rho1_1 S.rho1_2; S.rho2_1 S.rho2_2] % Displays rho_inf = [1 0;0 0]


==> Scripts/python/bloch_redfield_tensor.txt <==
import numpy as np

# compute the Bloch-Redfield tensor in the Hamiltonian's basis
def BR_tensor(H, a_ops, secular = True, secular_cut_off = 0.01):
    dim = len(H) # dimension
    evals,ekets = np.linalg.eig(H) # HS's basis
    # sort basis
    _zipped = list(zip(evals, range(len(evals))))
    _zipped.sort()
    evals, perm = list(zip(*_zipped))
    ekets = np.array([ekets[:, k] for k in perm])
    evals = np.array(evals)
    # coupling operators in H basis
    a_ops_S = [[ekets.conjugate()@a@ekets.T,nps] for a,nps in a_ops] 
    # Bohr frequencies (w_ab)
    indices = [(a,b) for a in range(dim) for b in range(dim)]
    BohrF = np.sort(np.array([evals[a]-evals[b] for a in range(dim) for b in range(dim)]))
    # construct empty R
    R = np.zeros((dim**2,dim**2),dtype = complex) 
    for j,(a,b) in enumerate(indices): # loop over indices
        for k,(c,d) in enumerate(indices): # loop over indices
            # unitary part
            R[j,k] += -1j * (a==c)*(b==d)*(evals[a]-evals[b])
            for a_op,nps in a_ops_S: # loop over uncorrelated a_ops
                gmax = np.max([NPS(f) for f in BohrF]) # largest rate for secular approximation
                A = a_op # coupling operator
                # secular approximation test
                if secular is True and abs(evals[a]-evals[b]-evals[c]+evals[d]) > gmax*secular_cut_off:
                    pass
                else:      
                    # non-unitary part
                    R[j,k] += - 1/2 * ((b==d)*np.sum([A[a,n]*A[n,c]*nps(evals[c]-evals[n])  
                                                      for n in range(dim)])
                                                     -A[a,c]*A[d,b]*nps(evals[c]-evals[a]) +
                                       (a==c)*np.sum([A[d,n]*A[n,b]*nps(evals[d]-evals[n])  
                                                      for n in range(dim)])
                                                     -A[a,c]*A[d,b]*nps(evals[d]-evals[b]))
    return R

e0, delta = 1,0.2 # spin parameters
sz,sx = np.array([[1,0],[0,-1]]), np.array([[0,1],[1,0]])
HS = e0/2 * sz + delta/2 * sx # spin Hamiltonian

def S(w,wc,eta,beta,thresh = 1e-10): # Noise Power Spectum
    return (2*np.pi*eta*w*np.exp(-abs(w)/wc) /
            (1-np.exp(-w*beta)+thresh)*(w>thresh or w<=-thresh) +
            2*np.pi*eta*beta**-1*(-thresh<w<thresh)) 

# noise power spectrum
NPS = lambda w: S(w,wc=1,eta=1,beta=2)
# coupling operator and associated NPS
a_ops = [[sz, NPS]] 

BR_tensor(HS,a_ops)

==> Scripts/python/block_matrix.txt <==
import numpy as np

d_a, d_b = 2, 3 # dimension of the bases
basis_a, basis_b = np.eye(d_a), np.eye(d_b) # individual bases
zeros = np.zeros( (d_a,d_b) ) # zeros arrays
basis = np.block([[basis_a, zeros],
                  [zeros.T, basis_b]]) # block matrix

==> Scripts/python/density_operator_test.txt <==
import numpy as np

def is_state(rho):
    evals = np.linalg.eig(rho)[0] # eigenvalues of rho
    non_unit = 1 - np.trace(rho) # deviation from unit trace
    non_herm = np.linalg.norm(np.array([rho[i,j]-
                                        np.conjugate(rho[j,i]) 
                                        for i in range(len(rho)) 
                                        for j in range(i+1,len(rho))])
                             ) # deviation from Hermitianity
    non_pos = np.sum(np.array([(abs(val)-val)/2 
                               for val in evals])
                    ) # deviation from positivity
    # return 1 if rho is a state, less the 1 otherwise  
    return 1-np.linalg.norm(np.array([non_unit,non_herm,non_pos]))
    
# a state    
rho_1 = np.array([[0.2,0,0],[0,0.3,0],[0,0,0.5]])
print(is_state(rho_1))

# a state with some error
rho_2 = rho_1 + np.array([[-1e-4,1e-6,0],[0,0,1e-2j],[1e-3j,0,1e-4]])
print(is_state(rho_2))

==> Scripts/python/dynamics_finite_diff.txt <==
from scipy.integrate import solve_ivp

def rho_dot(t,y):
    return superop.dot(y)

# solution
t0,tf = 0,200
times = np.linspace(t0, tf, 20); 
sol = solve_ivp(rho_dot, [t0,tf], vec_rho_0, method = 'RK45', t_eval = times, vectorized = True)

fig, ax = plt.subplots(figsize=(6,2))
ax.plot(ts*Omega, np.real(vec_rho_t[3]), 'b-', label = r'SVD' );
ax.set_xlabel(r'time ($t\Omega$)', usetex= True, fontsize = 10);
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex= True, fontsize = 10);
ax.legend();
ax.plot(times*Omega, np.real(sol['y'][3]), 'ks', markersize = 4,alpha = 1,
        label = r'RK45' );
ax.legend();

==> Scripts/python/dynamics_norm_svd.txt <==
import numpy as np
from scipy.linalg import eig
import matplotlib.pyplot as plt

# parameters
Omega = 0.05
Gamma = Omega/5

# Build the superoperator
H_s = np.array([[0, Omega], [Omega, 0]]);
L = np.sqrt(Gamma)*np.array([[0, 1], [1, 0]]);
superop = Liouvillian(H_s,[L])

# Finding matrices containing normalised right and left eigenvectors:
D,left,right = eig(superop, left=True)

# initial state in vectorised form
vec_rho_0 = np.array([0,0,0,1], dtype = complex); 

# solution
ts = np.linspace(0, 200, 200); 
vec_rho_t = np.zeros((len(vec_rho_0), len(ts)))

for k in range(len(H_s)**2):
    norm_fac = np.sqrt(left[:,k].T.conjugate().dot(right[:,k]))
    left_k_dag_norm = left[:,k].T.conjugate()/norm_fac
    right_k_norm = right[:,k]/norm_fac
    ak = left_k_dag_norm.dot(vec_rho_0)
    vec_rho_t = vec_rho_t + ak*np.array([right_k_norm*np.exp(D[k]*t) for t in ts]).T

# Populations dynamics
fig, ax = plt.subplots( figsize = (6,2))
ax.plot(ts*Omega, np.real(vec_rho_t[3]), 'k-')
ax.set_xlabel(r'time ($t\Omega$)', usetex = True, fontsize = 10)
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10);

==> Scripts/python/emission_spectrum.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.fftpack import fft, fftfreq
from scipy.linalg import expm, null_space

Omega, Gamma = 1,0.1 # Rabi frequency and decay rate                       
sm = np.array([[0., 0.], [1., 0.]]) # emission operator           
sp = sm.conj().T # absorption operator
H = np.array([[0, Omega], [Omega, 0]])/2 # Hamiltonian
c_ops = [np.sqrt(Gamma)*sm] # collapse operators

L = Liouvillian(H,c_ops) # Liouvillian
rho_ss = np.reshape(null_space(L), (2,2) ) # steady state
rho_ss /= np.trace(rho_ss) # normalised steady state
dim = len(rho_ss) # system dimension

# ---> correlation function 
N = 2000 # samples
times = np.linspace(0.0, 500., N) # time interval              
corrs = np.zeros(N, dtype = complex) # correlation array
dt = times[1]-times[0] # time-step finite difference
P = expm(L * dt) # propagator
B_ss = sm@rho_ss # emission operator applied to steady state
vec_B_ss = np.reshape(B_ss,(dim**2,1)) # vector form of B_ss 

# calculate correlation function over the time interval
for kt,t in enumerate(times):
    corrs[kt] = np.trace(sp@np.reshape(vec_B_ss,(dim,dim))) # collect correlation
    vec_B_ss = P.dot(vec_B_ss) # propagate operator using semigroup composition rule
    
# ---> Obtain correlation spectrum using discrete fourier transform
spec = 2 * np.real(fft(corrs)) * dt # spectrum
wlist = 2 * np.pi*fftfreq(N, dt) # angular frequencies

==> Scripts/python/floquet_plot.txt <==
import matplotlib.pyplot as plt
from tqdm import tqdm

# input
measvec = np.array([1,0])
epsilon = 0.2
Deltas = np.linspace(-6,6,600)
omega = 1.5
n_ph = 13
Vs = [0.05,0.2,1]
sx,sz = np.array([[0,1],[1,0]]), np.array([[1,0],[0,-1]])

# allocate memory
abs_av = np.zeros((len(Deltas),len(Vs)))
spec = np.zeros((2,len(Deltas)))

# compute
for iD,Delta in enumerate(tqdm(Deltas)):
    for iV,V in enumerate(Vs):
        H0 = Delta/2*sz + epsilon*sx
        evals_un,evecs_un = sp.sparse.linalg.eigsh(H0)
        # sort
        evals = np.sort(evals_un)
        evecs = evecs_un[:, evals_un.argsort()]
        spec[:,iD] = np.sort(evals)
        Hint = V*sz/2
        abs_av[iD,iV] = floquet(H0,Hint,omega,n_ph,measvec)

fig, ax = plt.subplots(2,1, figsize=(8,5))
ax[0].plot(Deltas/omega,spec[1], 'b-', label = r'$\lambda_e$')
ax[0].plot(Deltas/omega,spec[0], 'r-', label = r'$\lambda_g$')
ax[0].legend();
ax[0].set_ylabel(r'Energy');
ax[0].vlines([k for k in range(-3,3+1) if k != 0],-4,4,
             linestyles='dashed',linewidths=1, colors = 'black', alpha = 0.5)
ax[1].vlines([k for k in range(-3,3+1) if k != 0],0,1,
             linestyles='dashed',linewidths=1, colors = 'black', alpha = 0.5)
ax[1].plot(Deltas/omega,abs_av.T[0], label = 'V = '+str(Vs[0]));
ax[1].plot(Deltas/omega,abs_av.T[1], linestyle = (5,(10,1)), label = 'V = '+str(Vs[1]));
ax[1].plot(Deltas/omega,abs_av.T[2], '--', label = 'V = '+str(Vs[2]));
ax[1].legend();
ax[1].set_xlabel(r'detuning ($\delta$)');
ax[1].set_ylabel(r'Absorption probability');
fig.savefig('figures/floquet.pdf')

==> Scripts/python/floquet_rates.txt <==
import numpy as np
import scipy as sp

# eigenvalue decomposition and sorting
def eigen_sorter(H):
    evals,evecs = sp.linalg.eig(H)
    _zipped = list(zip(evals, range(len(evals))))
    _zipped.sort()
    evals, perm = list(zip(*_zipped))
    evecs = np.array([evecs[:, k] for k in perm])
    return np.array(evals),np.array(evecs)

# floquet transition probabilities
def floquet(H0,Hint,omega,n_ph,measvec):
    # overlap probability
    overlap_prob = 0
    # spectral decomposition of H0
    evals_0,evecs_0 = eigen_sorter(H0)
    # atom Hamiltonian
    H_atom = np.kron(np.eye(n_ph),H0)
    # photon range
    max_ph = int(np.floor(n_ph/2))
    # dimension of the system
    dim = len(H0)
    # photon Hamiltonian
    H_ph = omega*np.kron(np.diag([k for k in range(-max_ph,max_ph+1)]),np.eye(dim))
    # interactions
    temp_v = np.array([int(k==1) for k in range(n_ph)])
    # interaction Hamiltonian
    H_int = np.kron(sp.linalg.toeplitz(temp_v),Hint)
    # construct the full Hamiltonian
    H = H_atom + H_ph + H_int
    # ground state
    psi_g = np.kron(np.array([int(k==max_ph) for k in range(n_ph)]),evecs_0[-1])
    # spectral decomposition of H
    evals,evecs = eigen_sorter(H)
    # loop over all the transitions
    for k_c in range(1,n_ph+1):
        temp_v = np.array([int(k==k_c) for k in range(n_ph)])
        psi_m = np.kron(temp_v,measvec)
        for evec in evecs:
            overlap = psi_m.T.conjugate()@np.outer(evec.T.conjugate(),evec)@psi_g
            overlap_prob += np.real(np.conjugate(overlap)*overlap)
    # return total transition probability
    return overlap_prob

==> Scripts/python/mcwf.txt <==
import numpy as np
import matplotlib.pyplot as plt

sx = np.array([[0,1],[1,0]])
sz = np.array([[1,0],[0,-1]])
psi0 = np.array([1,1])/np.sqrt(2)
H = sz # hamiltonian
Ls = [0.5*sz,0.2*sx] # lindblad operators
Heff = H - 1j/2 * sum([L.T.conjugate()@L for L in Ls]) # effective Hamiltonian
dt = 0.1/np.linalg.norm(H, ord ='fro') # timestep
m = 200 # number of steps
tf = dt*m # final time
times = np.linspace(0,tf,m)

sample = 100 # number of samples
mean = np.zeros(m, dtype = complex) #array for the results
for count in range(sample):
    t = 0
    waves = [psi0]
    for t in times[1:]:
        # generate a random number in (0,1]
        u = np.random.random()
        # array of jump probabilities
        dps = [np.real(dt * (waves[-1].T.conjugate()@(L.T.conjugate()@L)@waves[-1])) for L in Ls]
        # renormalisation factor 1-dP
        dP = np.sum(dps)
        # test
        if dP < u:
            temp = (np.eye(len(psi0))-1j*Heff.T.conjugate()*dt)@(waves[-1])
        else:
            # new random number
            u = np.random.random()
            Q = np.cumsum(dps)/dP
            # pick the jump that has occurred
            k = np.searchsorted(Q, u, side = 'left')
            temp = Ls[k]@waves[-1]
        waves.append(temp/np.linalg.norm(temp))
    mean += np.array([wave.T.conjugate()@sx@wave for wave in waves])
    
mean = np.array(mean)/sample

fig, ax = plt.subplots()
ax.plot(times, np.real(mean), 'b-', alpha = 0.5, label = 'w/ mcwf');
ax.legend();

==> Scripts/python/mixed_states_expect.txt <==
import numpy as np 

d = 3 # the system's dimension
basis = np.eye(d) # orthonormal basis (using identity matrix)
ps = np.array([0.1,0.3,0.6]) # some probabilities (normalised)
rho = sum([p * np.outer(basis[j],basis[j].conjugate()) for j,p in enumerate(ps)]) # density operator
A = np.array([[1,0,0],[0,2,0],[0,0,3]]) # some operator
# expectation value of some operator in some state
exp_A = np.trace(rho @ A)

==> Scripts/python/null_space.txt <==
from scipy.linalg import null_space

# two-level Hamiltonian from delta and omega parameters
def H_tls(omega, delta):
    return np.array([[0,omega],[omega,delta]])

# Lindblad operators for spontaneous relaxation and dephsing
def Ls_tls(g_relax, g_deph):
    return [np.sqrt(g_relax) * np.array([[0,1],[0,0]]), np.sqrt(g_deph) * np.array([[1,0],[0,1]])]

# ------- (i) relaxation with no-driving --------
omega, delta, g_relax, g_deph = 0, 1, 1, 0
superop = Liouvillian(H_tls(omega,delta),Ls_tls(g_relax,g_deph)) # Liouville superoperator
null = null_space(superop)
print('(i) The steady-state space is a linear subpace of dimension = '+str(len(null.T)))
rho_ss = np.reshape(null, (2,2) )
rho_ss /= np.trace(rho_ss)

# ------- (ii) dephasing with driving --------
omega, delta, g_relax, g_deph = 1, 1, 0, 1
superop = Liouvillian(H_tls(omega,delta),Ls_tls(g_relax,g_deph)) # Liouville superoperator
null = null_space(superop)
print('(ii) The steady-state space is a linear subpace of dimension = '+str(len(null.T)))

==> Scripts/python/partial_trace.txt <==
import numpy as np
import matplotlib.pyplot as plt

# Purity of state rho
def Purity(rho):
    return np.trace(rho.dot(rho))

# Partial trace of bipartite systems
def PartialTrace(rho,d1,d2,system=1):
    axis1,axis2 = 0,2
    if system == 2:
        axis1 += 1
        axis2 += 1
    return np.trace(rho.reshape(d1,d2,d1,d2), axis1=axis1, axis2=axis2)

d1,d2 = 2,2 # dimension of each subsystem
B1,B2 = np.eye(d1),np.eye(d2) # basis for each subssystem
thetas = np.linspace(0,np.pi/2,100) # angle for superposition coefficient
purity = [] # purity set
for theta in thetas: # iterate over theta
    psi = (np.cos(theta)*np.kron(B1[0],B2[0])+np.sin(theta)*np.kron(B1[1],B2[1])) # state vector
    rho = np.outer(psi,psi.conjugate()) # density operator associated to psi
    rho1 = PartialTrace(rho,d1,d2,system=1) # marginal state of system 1
    purity.append(Purity(rho1)) # calculate and append purity
fig,ax = plt.subplots(figsize = (6,2))
ax.plot(thetas/np.pi,purity, color = 'blue');
ax.set_xlabel(r'$\theta/\pi$', usetex = True, fontsize = 10);
ax.set_ylabel(r'Purity $\mathcal{P}[\rho_1(\theta)]$', usetex = True, fontsize = 10);


==> Scripts/python/pauli_master_equation.txt <==
# construct W tensor
W = np.zeros((N,N),dtype = complex)
for a_op, nps in a_ops:
    A = ekets.conjugate()@a_op@ekets.T
    for a in range(N):
        # population outflow
        W[a,a] += -sum([A[a,b]*A[b,a]*nps(evals[a]-evals[b]) for b in range(N)])
        for b in range(N):
            # population inflow
            W[a,b] += A[b,a]*A[a,b]*nps(evals[b]-evals[a])
            
p0 = np.diag(ekets.conjugate()@rho0@ekets.T) # initial state
x = np.diag(ekets.conjugate()@X@ekets.T) # position operator

# propagation
t,p = 0,p0
times_p, pos_p = [], []
for dt in dts:
    WP = expm(W*dt) # Pauli propagator
    for m in range(1000):
        times_p.append(t) # append time 
        pos_p.append( np.real(x@p) ) # append position
        p = WP @ p # propagate state
        t += dt # propagate time

==> Scripts/python/pure_states_expect.txt <==
import numpy as np 

d = 3 # the system's dimension
basis = np.eye(d) # orthonormal basis (using identity matrix)
cs = np.array([1/np.sqrt(3),1j/np.sqrt(3),-1/np.sqrt(3)]) # some coefficients (normalised)
psi = sum([c*basis[j] for j,c in enumerate(cs)]) # the state psi
A = np.array([[1,0,0],[0,2,0],[0,0,3]]) # some operator
# expectation value of A in state psi
exp_A = np.real(psi.T @ A @ psi)

==> Scripts/python/qutip/emission_spectrum.txt <==
import qutip as qt

# ---> correlation function using QuTiP
corrs_qutip =  qt.correlation_2op_1t(qt.Qobj(H), 
None, times, [qt.Qobj(op) for op in c_ops], qt.Qobj(sp), qt.Qobj(sm))
wlist_qutip, spec_qutip = qt.spectrum_correlation_fft(times, corrs_qutip) # Qutip

# Transition energies
evals,_ = np.linalg.eig(H) # Eigenvalues of the Hamiltonian
bohr_freqs = np.sort(np.array([a-b for a in evals 
                                   for b in evals]))

# ---> Plot
fig, ax = plt.subplots(1,2, figsize = (8,2))
ax[0].plot(times/Omega, np.real(corrs), 'b-', label = 'Real')
ax[0].plot(times/Omega, np.imag(corrs), 'r--', alpha = 0.5, label = 'Imaginary')
ax[0].legend()
ax[0].set_xlabel(r'$t/\Omega$', usetex = True)
ax[0].set_xlim([0,100])
ax[0].set_ylabel(r'$C(t)$  (a.u.)', usetex = True)
ax[0].set_title('Correlation function')
ax[1].plot(wlist, spec, 'k.', markersize = 3, label = 'Semigroup')
ax[1].set_xlabel(r'$\omega/\Omega$',usetex = True)
ax[1].set_ylabel(r'$E(\omega)$  (a.u.)',usetex = True)
ax[1].set_xlim([-2,2])
ax[1].vlines(bohr_freqs,0,18, linewidths = 1, 
             colors = 'black', alpha = 0.2, linestyles = 'dashed')
ax[1].annotate(r'$|g\rangle \to |e\rangle$', (-1.3,6),usetex= True)
ax[1].annotate(r'$|e\rangle \to |g\rangle$', (0.7,6),usetex= True)
ax[1].annotate(r'$|e\rangle \to |e\rangle$', (-0.3,14.8),usetex= True)
ax[1].annotate(r'$|g\rangle \to |g\rangle$', (-0.3,16.6),usetex= True)
ax[1].plot(wlist_qutip,spec_qutip, 
           'k-', label= 'QuTiP', alpha = 0.3)
ax[1].legend()
ax[1].set_title('Emission spectrum');
fig.savefig('figures/correlations.pdf',transparent=True,bbox_inches='tight')

==> Scripts/python/qutip/mesolve_example.txt <==
import matplotlib.pyplot as plt
from qutip import *

H = Qobj(H) # Hamiltonian using Qobj class
c_ops = [Qobj(c_op) for c_op in c_ops] # Lindblad operators using Qobj class

superop = liouvillian(H,c_ops) # superoperator
rho0 = Qobj(rho0) # initial state

# time steps
times_1 = np.linspace(0,10,10)
# Population of rho0 in time using mesolve
pops_1 = mesolve(H,rho0,times_1,c_ops = c_ops, e_ops = [rho0]).expect[0]

# plot
fig, ax = plt.subplots(figsize=(6,2))
ax.plot(times, pops, 'b-', label = 'w/ expm');
ax.plot(times_1, pops_1, 'k.', label = 'w/ mesolve');
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10);
ax.set_xlabel(r'$t$', usetex=True, fontsize = 10);
ax.legend();
fig.savefig('figures/propagation.pdf',transparent=True,bbox_inches='tight')

==> Scripts/python/qutip/tensor_partial.txt <==
from qutip import *

psi = (tensor(basis(2,0),basis(2,0)) + tensor(basis(2,1),basis(2,1))).unit() # normalised Bell state
rho = psi * psi.dag() # or rho = ket2dm(psi)
rho_1, rho_2 = rho.ptrace(0), rho.ptrace(1) # marginal states using partial trace

==> Scripts/python/random_quantum_network.txt <==
import numpy as np
from scipy.linalg import expm
import matplotlib.pyplot as plt

# constants and units
fs = (2.4189e-2)**-1  # femtosecond in Hartree AU
eV = ( fs * 0.6582 )**-1  #electronvolt in Hartree AU

np.random.seed(0) # fix random seed
N = 10 # number sites
sigma_E, sigma_V = 100e-3 * eV, 50e-3 * eV # disorder parameters

# random energies
Es = np.random.normal(0,sigma_E,N) 
# random couplings
all_pairs = [(x,y) for x in range(N) for y in range(x+1,N)]
indices = np.random.choice([k for k in range(len(all_pairs))], N, replace = False)
pairs = [all_pairs[k] for k in indices]
Vs = [(i,j,np.random.normal(0,sigma_V)) for i,j in pairs]

# Hamiltonian
H = (np.diag(Es)
     + sum([V*np.outer(np.eye(N)[i],np.eye(N)[j])
            + np.conjugate(V)*np.outer(np.eye(N)[j],np.eye(N)[i]) 
            for i,j,V in Vs]))

# Hamiltonian eigendecomposition
evals,ekets = np.linalg.eig(H) # HS's basis
# sort basis
_zipped = list(zip(evals, range(len(evals))))
_zipped.sort()
evals, perm = list(zip(*_zipped))
ekets = np.array([ekets[:, k] for k in perm])
evals = np.array(evals)

def S(w,wc,eta,beta,thresh = 1e-10): # Noise Power Spectum
    return (2*np.pi*eta*w*np.exp(-abs(w)/wc) /
            (1-np.exp(-w*beta)+thresh)*(w>thresh or w<=-thresh) +
            2*np.pi*eta*beta**-1*(-thresh<w<thresh)) 

# function for NPS(w)
NPS = lambda w: S(w,wc=150e-3*eV,eta=1e-1,beta=(25e-3*eV)**-1)

# coupling operators and associated noise power spectra
a_ops = [[np.diag([float(i == k) for i in range(N)]), NPS] for k in range(N)]

# Bloch-Redfield tensor in H basis
R = BR_tensor(H, a_ops)

# position operator
X = np.diag([k for k in range(N)])
X_vec = np.reshape(ekets.conjugate()@X@ekets.T,(1,N**2))
rho0 = np.array([[float(i==0 and j==i) for i in range(N)] for j in range(N)])# initial state
rho_vec = (np.reshape(ekets.conjugate()@rho0@ekets.T,(1,N**2))).T

dts = [1e-1*fs,1e1*fs,1e3*fs] # adaptive time-scales
t,tf = 0,1e6*fs # initialised time, final time
times, pos = [], [] # time, position sets
for dt in dts: # loop over time scales
    P = expm(R*dt) # calculate propagator
    for m in range(1000):
        times.append(t) # append time 
        pos.append( np.real(np.trace((rho_vec.conjugate()@X_vec))) ) # append position
        rho_vec = P@rho_vec # propagate state
        t += dt # propagate time


==> Scripts/python/semigroup_propagator.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

H = np.array([[0,1],[1,0.5]]) # Hamiltonian
c_ops = [np.array([[0,1],[0,0]])] # Lindblad operators

superop = Liouvillian(H,c_ops) # superoperator
rho0 = np.array([[1,0],[0,0]]) # initial state
    
dt, m = 0.5, 20 # time-step and number of time steps
d = len(rho0) # dimension or the state
P = expm(superop * dt) # propgator
times_0, pops_0 = [], [] # allocate sets
t, rho = 0., rho0 # initialise
# propagate
for k in range(m):
    pops_0.append(np.real(np.trace(rho * rho0))) # append current population
    times_0.append(t) # append current time
    # propagate time and state
    t, rho = t+dt, np.reshape(P.dot(np.reshape(rho,(d**2,1))),(d,d))

# propgation using exmp from scipy
def Propagate(rho0, superop, t):
    d = len(rho0) # dimension of the system
    propagator = expm(superop * t) # propgator
    vec_rho_t = propagator.dot(np.reshape(rho0,(d**2,1))) # apply to initial state
    return np.reshape(vec_rho_t,(d,d)) # return rho(t)

# time steps
times_1 = np.linspace(0,10,100)
# Population dynamics of the initial state
pops_1 = np.array([np.real(np.trace(Propagate(rho0,superop,t)*rho0)) for t in times_1]) # expm

# plot
fig, ax = plt.subplots(figsize=(6,2))
ax.plot(times_0, pops_0, 'ko', label = 'w/ semigroup',fillstyle='none');
ax.plot(times_1, pops_1, 'b-', label = 'w/ expm');
ax.legend();
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex = True, fontsize = 10);
ax.set_xlabel(r't', usetex = True, fontsize = 10);

==> Scripts/python/super_matrix_exp.txt <==
import numpy as np
from scipy.linalg import expm

H = np.array([[0,1],[1,0.5]]) # Hamiltonian
c_ops = [np.array([[0,1],[0,0]])] # Lindblad operators

superop = Liouvillian(H,c_ops) # superoperator
rho0 = np.array([[1,0],[0,0]]) # initial state

# propgation using exmp from scipy
def Propagate(rho0, superop, t):
    d = len(rho0) # dimension of the system
    propagator = expm(superop * t) # propgator
    vec_rho_t = propagator @ np.reshape(rho0,(d**2,1)) # apply to initial state
    return np.reshape(vec_rho_t,(d,d)) # return rho(t)

# time steps
times = np.linspace(0,10,100)
# Population of rho0 in time with expm
pops = np.array([ np.real(np.trace(Propagate(rho0,superop,t)@rho0)) for t in times])

==> Scripts/python/superoperator.txt <==
import numpy as np

# constructs the Liouville superoperator from 
# the Hamilltonian and
# the set of Lindblad operators rescaled by the root of the rates
def Liouvillian(H, Ls, hbar = 1):
    d = len(H) # dimension of the system
    superH = -1j/hbar * ( np.kron(np.eye(d),H)-np.kron(H.T,np.eye(d)) ) # Hamiltonian part
    superL = sum([np.kron(L.conjugate(),L) 
                  - 1/2 * ( np.kron(np.eye(d),L.conjugate().T.dot(L)) +
                            np.kron(L.T.dot(L.conjugate()),np.eye(d)) 
                          ) for L in Ls])
    return superH + superL

H = np.array([[0,1],[1,1]]) # some Hamiltonian
Ls = [np.array([[0,1],[0,0]])] # Lindblad operators with embedded rates
superop = Liouvillian(H,Ls) # Liouville superoperator

==> Scripts/python/suzuki.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

sx = np.array([[0,1],[1,0]]) # sigma_x
sy = np.array([[0,-1j],[1j,0]]) # sigma_y
sp = (sx+1j*sy)/2 # sigma_plus
sm = (sx-1j*sy)/2 # sigma_minus

superop_1 = Liouvillian(sx,[sp]) # superoperator 1 
superop_2 = Liouvillian(sy,[sm]) # superoperator 2 
rho0 = np.array([[1,0],[0,0]]) # initial state

# plot
fig, ax = plt.subplots(figsize = (6,2))
alpha = [0.2,0.5,1]
    
# number of time steps m for three possible values of m = 50,100 and 1000
for km,m in enumerate([50,100,1000]):
    dt = 10/m # time-step
    d = len(rho0) # dimension of the state
    P_1, P_2 = expm(superop_1 * dt), expm(superop_2 * dt) # propgators
    P = P_1.dot(P_2) # suzuki-trotter expansion for small times dt
    times_0, pops_0 = [], [] # allocate sets
    t, rho = 0., rho0 # initialise
    # propagate
    for k in range(m):
        pops_0.append(np.trace(rho * rho0)) # append current population
        times_0.append(t) # append current time
        # propagate time and state
        t, rho = t+dt, np.reshape(P.dot(np.reshape(rho,(d**2,1))),(d,d))
    # plot    
    ax.plot(times_0, np.real(pops_0), 'b-', label = r'$m$ = '+str(m), alpha = alpha[km]);

# time steps
times_1 = np.linspace(times_0[0],times_0[-1],20)
# plot
ax.legend();
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex = True, fontsize = 10)
ax.set_xlabel(r'$t$', usetex = True, fontsize = 10);

==> Scripts/python/symbolic_solution.txt <==
from sympy import *

# real variables
a, Gamma, Omega, Delta = symbols('a Gamma Omega Delta', real = True)
# complex variables
b = symbols('b')
# general TLS density operator
rho = Matrix([[a,b],[conjugate(b),1-a]])
# Hamiltonian
H_s = Matrix([[0,Omega],[Omega,Delta]])
# Linblad operator
L = Matrix([[0,1],[0,0]])
# Generator
rho_dot = (-1j)*(H_s*rho - rho*H_s) + Gamma*(L*rho*L.H - (1/2)*(L.H*L*rho + rho*(L.H)*L))
# Steady state solution for Omega = 0
rho_dot = rho_dot.subs(Omega,0)
sol = solve(flatten(rho_dot), [a,b], dict = True)
# steady state
rho_ss = rho.subs(sol[0])

==> Scripts/python/time_dependent_generator.txt <==
import numpy as np
import matplotlib.pyplot as plt
from scipy.linalg import expm

omega0,omega,gamma = 1,3,0.3 # system parameters
H0 = omega0*np.array([[1,0],[0,-1]])/2 # Hamiltonian H0
H1 = omega0*np.array([[0,1],[1,0]])/2 # Hamiltonian H1
c_ops = [np.sqrt(gamma)*np.array([[0,0],[0,1]])] # Lindblad operator
L0 = Liouvillian(H0,c_ops) # superoperator L0
L1 = Liouvillian(H1,[]) # superoperator L1 without time dependence
rho0 = np.array([[1,0],[0,0]]) # initial state

# time-dependent coupling
v = lambda t: np.cos(omega*t)

# method for the dynamics of the system
def dynamics(tf,sample):
    # time steps
    times = np.linspace(0,tf,sample)
    # finite difference
    dt = times[1]-times[0]
    # dimension of the system
    d = len(rho0)
    # initialise state in vector form 
    v_rho_t = np.reshape(rho0,(d**2,1))
    # initialise population dynamics
    pops = []
    # propagation
    for t in times:
        # reshape into density operator
        rho_t = np.reshape(v_rho_t,(d,d))
        # append populations
        pops.append([np.real(np.trace(rho_t@rho0))])
        # update superoperator
        superop = L0 + v(t)*L1
        # propagator
        P = expm(superop*dt)
        # propagate state for dt
        v_rho_t = P @ v_rho_t
    # return
    return (times,np.array(pops))

# results
tf = 30
data_hi = dynamics(tf,sample = 1000)
data_mid = dynamics(tf,sample = 50)
data_low = dynamics(tf,sample = 10)
times = np.linspace(0,tf,200)

# plot
fig, (ax,av) = plt.subplots(2,1,figsize = (6,3),gridspec_kw={'height_ratios':[2,1]})
fig.subplots_adjust(hspace=0.1)
ax.plot(*data_hi, 'g-', alpha = 1, label = 'sample = '+str(len(data_hi[0])));
ax.plot(*data_mid, 'y.--', alpha = 0.7, label = 'sample = '+str(len(data_mid[0])));
ax.plot(*data_low, 'r.--', alpha = 0.5, label = 'sample = '+str(len(data_low[0])));
ax.set_ylabel(r'$\mathrm{Tr}[\rho(t)\rho_0]$', usetex=True, fontsize = 10)
ax.set_xticks([])
av.set_xlabel(r'$t$', usetex = True, fontsize = 10)
av.plot(times,v(times),'k-');
av.set_ylabel(r'$v(t)$', usetex = True,fontsize = 10);
ax.legend()

==> Scripts/python/vectorising_rho.txt <==
import numpy as np

psi = np.array([1,2j,0,-2,0]) # some (non-normalised) state
rho = np.outer(psi,psi.conjugate()) # its density matrix
rho /= np.trace(rho) # normalised density matrix
d = len(psi) # the dimension of the sytems's space
vec_rho = np.reshape(rho, (d**2,1)) # vectorised density matrix
